Turbulence Properties of Corotating Interaction Regions at 1 AU: a Comprehensive Superposed Epoch Analysis

We perform a comprehensive superposed epoch analysis (SEA) of more than 200 corotating interaction regions (CIRs) using WIND spacecraft observations at 1 AU. The stream interfaces are identified by Minimum Variance Analysis (MVA), and turbulence properties are evaluated using wavelet transforms over a wide range of temporal scales. The analysis of normalized cross helicity ($\sigma_c$) and normalized residual energy ($\sigma_r$) reveals distinct turbulence behaviors across frequencies. The spectral indices of both magnetic and velocity fluctuations smoothly transition from steeper in the slow wind to shallower in the fast wind, while a localized steepening of the velocity spectra near the interface indicates enhanced dissipation due to compression. Across broad frequency bands, $\sigma_c$ shows a clear dip at the stream interface, signifying increased inward Alfv\'en wave energy, whereas $\sigma_r$ displays a peak-valley-peak structure mainly driven by large-scale velocity shear. In lower-frequency ranges, velocity shear artificially enhances velocity fluctuation energy, producing strong peaks in $\sigma_r$, while higher-frequency ranges show a smooth increase of $\sigma_r$ from slow wind to fast wind. Nearly half of the analyzed CIRs are accompanied by a heliospheric current sheet (HCS), with many HCSs closely aligned with the stream interface, suggesting an intrinsic link between the two structures. Our findings offer valuable clues for reconciling discrepancies among earlier observational and simulation studies, and provide new insight into how compression and velocity shear modulate solar wind turbulence near CIRs.

==> all_events_time.csv <==
,Time:stream interface,Time: HCS to SI (day)
0,2003-01-19 07:46:49.404,-1.7715296064814800
1,2003-02-04 05:36:24.294,
2,2003-05-28 01:45:25.959,
3,2003-06-26 15:34:41.932,-0.08581241319444440
4,2003-07-03 21:37:52.134,
5,2003-07-11 21:37:02.394,
6,2003-07-26 21:37:03.541,-0.39459567708333400
7,2003-09-17 05:46:27.457,-0.3925144965277780
8,2004-03-09 20:16:45.201,-0.2035149074074070
9,2004-03-27 19:38:35.347,
10,2004-05-20 01:45:01.742,
11,2004-05-30 19:42:10.379,-2.197087887731480
12,2004-06-14 12:24:02.153,
13,2004-06-28 19:38:56.590,
14,2004-08-10 09:55:31.327,
15,2004-12-16 21:43:44.363,
16,2004-12-25 14:17:24.073,-0.07083636574074070
17,2005-02-07 15:39:00.900,-1.618579982638890
18,2005-03-06 05:53:08.230,-1.0718430787037000
19,2005-03-25 13:35:41.545,
20,2005-04-04 13:44:13.403,
21,2005-04-11 19:58:58.008,
22,2005-04-20 01:43:21.103,-0.5515324652777780
23,2005-04-30 03:45:40.180,-0.7012203530092590
24,2005-06-04 13:41:34.519,-0.19390370370370400
25,2005-06-12 11:37:32.135,
26,2005-06-23 12:24:45.334,
27,2005-07-01 17:43:04.963,-0.36110289930555600
28,2005-07-28 09:32:08.251,-0.5272682638888890
29,2005-08-15 19:40:06.363,
30,2005-08-24 07:56:58.661,
31,2005-10-08 05:31:11.830,-0.8536443518518520
32,2005-11-02 19:42:27.581,
33,2005-11-29 23:50:09.193,-1.4633002083333300
34,2005-12-27 11:40:14.443,-2.3882275
35,2006-01-23 09:59:14.717,-0.08520878472222200
36,2006-02-20 07:58:06.502,
37,2006-04-09 06:03:25.130,
38,2006-04-21 18:14:17.459,-0.8531927025462960
39,2006-05-06 17:48:56.782,-1.601656215277780
40,2006-05-10 23:55:40.191,-0.2410931365740740
41,2006-05-18 12:07:27.766,-1.4704762962963000
42,2006-06-06 23:55:35.261,-0.5453374594907410
43,2006-06-14 21:55:11.813,-0.546638159722222
44,2006-06-28 03:30:59.450,-1.0966832175925900
45,2006-07-04 23:52:16.648,-0.48170589699074100
46,2006-07-28 00:11:51.083,
47,2006-07-31 12:11:42.050,-0.3713269791666670
48,2006-08-07 08:04:25.688,-1.3105522453703700
49,2006-10-20 21:52:16.597,
50,2007-01-01 21:59:52.194,-0.35321789351851800
51,2007-01-29 11:40:55.902,0.3774928587962960
52,2007-03-12 22:57:26.669,-1.2732658391203700
53,2007-04-27 17:30:42.168,-0.9989303761574070
54,2007-05-07 21:56:02.591,-0.5362224016203700
55,2007-05-18 10:27:26.580,-0.1961097511574070
56,2007-07-29 11:49:20.406,-0.1920852430555550
57,2007-08-27 00:11:53.457,-1.4780973206018500
58,2007-10-18 19:53:35.557,
59,2007-10-25 16:19:57.093,
60,2007-11-13 04:44:21.257,
61,2007-12-11 02:16:56.803,
62,2007-12-17 06:42:07.728,-0.09597446180555560
63,2008-01-05 04:02:00.315,2.578884542824070
64,2008-02-01 09:40:01.074,
65,2008-02-10 10:21:43.222,
66,2008-03-09 04:04:04.917,-1.2685224826388900
67,2008-04-04 23:59:23.775,2.12138009837963
68,2008-04-16 11:44:46.238,
69,2008-04-23 04:19:22.556,-0.4985559895833340
70,2008-06-14 16:41:33.155,
71,2008-06-25 19:59:42.851,-0.9990092534722220
72,2008-07-12 07:49:11.072,
73,2008-07-22 13:10:13.137,-1.4084625752314800
74,2008-08-09 14:16:18.106,
75,2008-08-18 08:06:10.098,
76,2008-09-15 08:11:20.095,
77,2008-09-30 13:48:33.976,
78,2008-10-28 22:03:05.154,
79,2008-11-07 14:38:13.578,
80,2008-11-25 06:06:50.745,
81,2008-12-23 08:10:48.710,
82,2009-01-18 20:03:49.461,
83,2009-03-24 11:44:57.178,
84,2009-04-09 00:01:47.512,
85,2009-05-06 15:49:37.330,-0.6931027662037040
86,2010-06-15 14:23:00.276,-0.33361156250000000
87,2010-06-29 22:38:04.351,
88,2010-07-26 22:40:29.240,
89,2010-10-22 16:22:16.483,
90,2010-11-14 16:18:15.446,-2.0530805092592600
91,2010-12-13 18:22:57.557,
92,2011-01-07 00:50:24.226,-1.270628778935190
93,2011-02-04 20:12:28.844,
94,2011-03-01 17:04:35.836,-0.6744006192129630
95,2011-03-11 18:37:13.254,0.13494744212963000
96,2011-04-02 08:40:03.341,-0.6459334085648150
97,2011-04-11 18:19:07.845,-0.20070476273148200
98,2011-04-30 00:42:28.600,-1.4402283680555600
99,2011-05-15 08:05:08.118,
100,2011-05-29 00:33:27.389,-2.5236399594907400
101,2011-06-22 22:56:04.278,-1.1166733680555600
102,2011-07-11 18:14:52.745,
103,2011-07-19 05:52:36.781,-1.1094071296296300
104,2011-07-31 00:34:37.056,
105,2011-08-05 20:18:45.793,
106,2011-12-11 03:43:51.548,
107,2011-12-19 02:56:41.019,
108,2012-04-12 15:52:32.454,
109,2012-05-09 00:00:18.645,-0.8108516608796300
110,2012-06-04 08:14:45.457,
111,2012-08-19 09:44:50.528,0.0062088425925927900
112,2012-08-25 02:06:42.454,-0.6114345717592590
113,2012-09-12 19:58:34.373,-2.3608194097222200
114,2012-10-09 20:44:45.623,
115,2013-01-13 17:56:53.958,
116,2013-01-26 06:14:42.840,
117,2013-03-01 10:21:05.906,
118,2013-04-25 16:31:51.129,
119,2013-05-06 09:48:11.226,-0.7882741608796300
120,2013-06-20 20:02:50.385,
121,2013-07-18 13:55:00.540,-1.2310312152777800
122,2013-07-25 17:05:18.847,-0.1564551620370370
123,2013-08-16 04:16:13.114,
124,2013-09-12 20:04:52.829,
125,2013-09-18 15:58:46.552,-0.8176889988425920
126,2013-10-14 09:12:50.488,-1.907211712962960
127,2013-11-09 12:30:20.647,
128,2014-01-01 11:44:35.491,
129,2014-01-12 16:00:19.536,
130,2014-01-21 20:06:37.706,
131,2014-03-22 12:31:44.262,
132,2014-07-15 06:23:48.496,
133,2014-08-11 20:46:19.534,
134,2014-09-19 11:55:01.544,
135,2014-12-06 18:05:00.118,
136,2015-02-01 14:39:41.712,
137,2015-03-17 05:40:00.525,
138,2015-04-15 12:37:38.871,
139,2015-05-12 22:13:57.723,
140,2015-06-08 07:50:25.930,-1.219360005787040
141,2015-07-04 16:05:19.321,-0.8696540104166670
142,2015-07-10 22:15:39.813,-0.1371523726851850
143,2015-07-31 12:39:42.246,-1.0689734780092600
144,2016-05-21 22:17:43.675,
145,2016-06-05 12:42:25.365,
146,2016-06-23 18:11:19.863,-1.5707882407407400
147,2016-07-07 01:42:43.400,-0.39274185185185200
148,2016-08-23 22:18:31.098,
149,2016-09-01 12:43:35.873,
150,2016-09-19 22:18:38.434,
151,2016-10-25 12:44:29.609,
152,2016-11-12 07:53:58.608,-1.6214215104166700
153,2016-11-25 04:30:12.597,
154,2016-12-07 18:12:09.559,
155,2016-12-21 08:37:31.423,
156,2016-12-31 12:44:49.251,
157,2017-01-05 09:57:41.951,-2.2248491087963000
158,2017-01-18 06:33:58.729,
159,2017-01-26 16:08:35.189,
160,2017-01-31 04:30:21.857,-0.7025203356481480
161,2017-03-01 10:41:40.805,-1.7679398784722200
162,2017-03-21 10:41:38.033,
163,2017-03-27 06:34:17.019,
164,2017-05-15 14:48:31.741,
165,2017-05-19 22:19:58.707,
166,2017-06-11 14:05:18.748,0.0678654745370371
167,2017-07-09 06:34:27.312,-0.049645451388888800
168,2017-07-16 07:54:21.539,
169,2017-07-21 02:27:10.720,-1.1458956018518500
170,2017-08-04 09:58:31.973,-0.2386047280092590
171,2017-08-11 20:16:59.512,-0.7028956944444440
172,2017-08-31 06:35:26.765,
173,2017-09-14 16:09:43.354,
174,2017-09-27 05:51:18.987,
175,2017-10-13 16:09:49.796,
176,2017-10-24 12:02:29.492,
177,2017-11-07 16:10:48.702,-0.5390482291666670
178,2017-12-05 06:37:12.258,-1.1113998900463000
179,2017-12-17 10:44:45.431,
180,2018-01-08 16:10:59.683,-0.3815152893518520
181,2018-01-13 20:18:31.349,
182,2018-03-22 18:14:53.202,
183,2018-04-09 10:44:55.868,-0.3971696064814810
184,2018-04-20 09:59:43.618,
185,2018-05-05 12:48:31.232,-0.7981526793981480
186,2018-05-31 22:22:07.488,-0.3874798321759260
187,2018-06-18 06:37:04.430,2.603733744212960
188,2018-06-26 10:00:32.665,
189,2018-07-05 10:44:31.052,
190,2018-07-24 04:34:08.838,-0.08652961226851840
191,2018-08-20 04:34:13.179,-0.691411226851852
192,2018-09-10 22:22:56.670,
193,2018-09-17 04:34:20.441,-0.094978778935185
194,2018-10-07 14:07:50.870,
195,2018-10-13 20:19:15.408,-0.08875973958333340
196,2018-11-05 00:27:35.199,-0.5423272222222220
197,2018-12-28 04:35:33.040,-0.23871744791666700
198,2019-01-05 00:27:53.387,-0.2405993344907410
199,2019-01-23 22:24:07.568,-1.315581435185190
200,2019-02-01 08:44:39.507,-1.156475752314820
201,2019-02-27 12:05:35.976,-0.08753244212962940
202,2019-05-14 00:29:38.371,
203,2019-05-28 22:25:38.859,
204,2019-06-08 16:13:50.942,
205,2019-06-13 00:29:30.073,-0.6997233680555560
206,2019-08-05 04:38:04.105,-0.9539249826388890
207,2019-08-31 00:30:13.675,-0.43495407407407400
208,2019-09-27 14:11:13.073,-0.13254984375000000
209,2019-10-24 14:11:19.465,-0.23143857638888900
210,2020-01-05 19:08:52.157,
211,2020-03-30 14:12:29.630,
212,2020-04-21 20:24:36.004,
213,2020-05-30 10:54:09.567,-0.3490112152777780
214,2020-06-07 18:21:12.282,-0.06648780671296310
215,2020-07-04 16:31:41.608,
216,2020-07-24 00:51:28.259,
217,2020-08-02 22:46:32.178,
218,2020-08-31 07:06:21.323,
219,2020-09-27 18:38:12.202,
220,2020-10-23 18:38:21.600,
221,2020-11-06 00:53:33.755,-0.5227921990740740
222,2020-11-21 20:46:36.277,
223,2020-12-21 22:52:00.019,
224,2021-01-05 13:28:31.575,-0.08734637152777790
225,2021-02-02 05:07:57.968,-0.16178468171296300
226,2021-02-06 20:47:37.828,-0.28764637731481500
227,2021-02-19 16:37:08.874,
228,2021-03-02 07:13:49.020,-1.4553972800925900
229,2021-03-06 03:03:19.391,0.005253246527777800
230,2021-03-13 16:37:04.548,
231,2021-03-20 08:16:00.982,
232,2021-04-17 03:03:04.626,
233,2021-06-15 10:21:32.269,-2.847698396990740
234,2021-06-30 16:37:15.361,1.9274027372685200
235,2021-07-28 07:14:00.874,
236,2021-08-07 05:08:47.111,2.800766481481480
237,2021-09-24 03:04:18.497,-0.5212314699074070
238,2021-10-20 20:48:37.529,
239,2021-11-02 00:59:18.954,
240,2021-11-15 20:48:48.310,
